Onboard Real-Time Multi-Sensor Pose Estimation for Indoor Quadrotor Navigation with Intermittent Communication

We propose a multisensor fusion framework for onboard real-time navigation of a quadrotor in an indoor environment, by integrating sensor readings from an Inertial Measurement Unit (IMU), a camera-based object detection algorithm, and an Ultra-WideBand (UWB) localization system. The sensor readings from the camera-based object detection algorithm and the UWB localization system arrive intermittently, since the measurements are not readily available. We design a Kalman filter that manages intermittent observations in order to handle and fuse the readings and estimate the pose of the quadrotor for tracking a predefined trajectory. The system is implemented via a Hardware-in-the-loop (HIL) simulation technique, in which the dynamic model of the quadrotor is simulated in an open-source 3D robotics simulator tool, and the whole navigation system is implemented on Artificial Intelligence (AI) enabled edge GPU. The simulation results show that our proposed framework offers low positioning and trajectory errors, while handling intermittent sensor measurements.

==> Reviewers__comments.txt <==
Evagoras - Themis:
* The paper does not acknowledge or discuss the massive amount of work in the controls community on this topic. The works in [1-3] (below) come to mind immediately. But overall, there is LOTS of work in sensor fusion and estimation (both indoors and outdoors), that handle intermittent and delayed observations in multicopters (and other aircraft) from the control community.
* The cited work, and related work often don't use UWBs or images with known objects in them for estimation -- therefore making them more robust. To me, using the UWBs and known objects in images is a bit of a crutch in an indoor estimation scheme. I don't think the UWB and known objects in images is very well motivated. Perhaps the authors could include more justification for this design decision.
* From the introduction "Even though an anthology of systems and algorithms have been proposed in the literature to address the problem of pose estimation of quadrotors (and robots in general), they usually make use of a single sensor that make the system prone to failures and uncertainties due to the specic sensorís limitations. More
advanced techniques have been introduced that invoke multi-sensor data fusion. Nevertheless, they mostly combine cues from IMUs and cameras for Simultaneous Localization And Mapping (SLAM)." There aren't any references in the paper supporting this claim and the papers I've cited here refute these claims. Many methods use multiple sensors and aren't doing SLAM (see [3] below).
* From the text "This is the first work, to the best of the authors knowledge, that fuses such sensor measurements with intermittent communication for quadrotor pose estimation and navigation." As mentioned, there is definitely other work that fuses sensor measurements with intermittent communication for quadrotor pose estimation (see [1] below). As far as I know, every real-world deployed estimator deals with intermittent communication issues and estimates states going forward until an observation is received. This doesn't negate the value of the work in this paper, but I think the claims need to be narrowed down, and the value of the proposed approach presented
alongside these other methods that do estimation for a quadrotor. 
* The fusion of UWB and YOLO is perhaps unique, but authors did not discuss why UWB and YOLO are a compelling sensor combination.

Loizos:
* In the experimental results it isn't clear how the ground truth is obtained in order to calculate the MSE. Just a statement saying how that was obtained would be helpful.
* In the tables it would be helpful to state the units somewhere. I'm assuming meters? I'm also not sure what "75% tile" and "25% tile" mean and I didn't see it explained in the text (maybe I missed it). It would be helpful if the authors described these.
* The validation of the claims of robustness was not strong. The authors made claims that the algorithm was robust to UWB dropping out, but in the simulation UWB was only unavailable over a 2 m window. Data/information on the systems response to this UWB loss was not presented.
* The paper is about estimation, but plot shows tracking error instead of estimation error How well does the estimation of pose work, independent of the control?
* Estimation error data is presented in table 1. Error data should be presented  as root mean square error for units and comparison to make sense.
* Units are not included in tables.
* Experimental results from simulation are presented underscoring the utility of the method.

Kyriakos:
* There are a significant number of English grammar and usage errors
* The primary contribution of this paper is the HIL implementation of a pose estimation algorithm for a quadrotor aircraft that fuses observations from an IMU, ultrawideband RF, and camera. The camera images are processed with YOLO to identify objects at known locations.


[1] J. H. Ramos, P. Ganesh, W. Warke, K. Volle and K. Brink, "REEF
Estimator: A Simplified Open Source Estimator and Controller for
Multirotors," 2019 IEEE National Aerospace and Electronics Conference
(NAECON), 2019, pp. 606-613, doi: 10.1109/NAECON46414.2019.9058099.
[2] J. Jackson, G. Ellingson and T. McLain, "ROSflight: A lightweight,
inexpensive MAV research and development tool," 2016 International
Conference on Unmanned Aircraft Systems (ICUAS), 2016, pp. 758-762,
doi: 10.1109/ICUAS.2016.7502584.
[3] Koch, Daniel P., et al. "Relative multiplicative extended Kalman
filter for observable GPS-denied navigation." The International Journal
of Robotics Research 39.9 (2020): 1085-1121.


==> results/imu_uwb_path_following.csv <==
Actual X,Desired X,Actual Y,Desired Y
0.0002545243413789252,-2.2351741790771484e-07,-0.0004280626669028079,-2.2351741790771484e-07
0.22379230541056291,0.2212264708978792,0.14625972435998594,0.12378321837797468
0.43568973105293984,0.441454513094786,0.250201204970685,0.2499179013321907
0.6624461092852737,0.6635786823610098,0.3785693076437082,0.3726783881007426
0.8810404461365003,0.8892245655637218,0.4943991601605657,0.4885336453910964
1.1293156240897255,1.1318107472336507,0.562593146639763,0.5623410353609636
1.3753953088088378,1.3836857283703703,0.6103361065490386,0.5889498023696301
1.6220446839599372,1.6306422592286958,0.6377332093348992,0.6371135880546113
1.8757126361707264,1.877853960234771,0.6936018385275133,0.6877329288577845
2.1200919069239283,2.125491341861392,0.7476971575438648,0.7385589678027562
2.3718758951270518,2.3741671184272546,0.7938755909747045,0.7846593034900883
2.6222837104486336,2.6263617245688766,0.8257091957332342,0.8055505825585507
2.8742840411062724,2.8749345363507444,0.878545361722033,0.8516952065590756
3.1146775212252225,3.1178671068828367,0.933857209583894,0.913836408361048
3.3565476734853994,3.3655359707917247,0.9741374145918236,0.9620730934352504
3.611772708923157,3.612837780241725,0.9849142026767842,1.0121081762165078
3.8598728023924895,3.8654310804757146,0.972312658423633,1.0227537896832928
4.113021805759137,4.119212718706211,0.9534277341516808,1.0202251773884023
4.373395659383456,4.37300735175881,0.9383972547937259,1.0200086770383343
4.619536388246695,4.6268020949830095,0.9220598233683692,1.0199997536838057
4.87389757202646,4.880596838454946,0.9089674624997576,1.0199997536838057
5.1266473741410525,5.13439158192688,0.8937807096375677,1.0199997536838057
5.3862808860163724,5.388186325387354,0.8771189321090458,1.0199985329807078
5.641599570431211,5.6419810688361975,0.8646472629326201,1.0199960746451078
5.897086928750879,5.895775811945567,0.8647286088642733,1.0199830715596538
6.15494050811158,6.1495705491148245,0.8894075426193772,1.0199305680359516
6.401879672265843,6.403365183323003,0.9186695937671564,1.0197127812096942
6.6635874478574415,6.657158023376281,0.950856303612302,1.0188042074654302
6.904404742672992,6.910920060833208,0.9794194489933712,1.0150372014682143
7.1734766571233495,7.164359035938582,1.0071386364780026,1.0019836700593658
7.408241398316116,7.417513548322402,0.9974406051580236,0.9839797846934968
7.66079419336708,7.6672661800513175,0.9726383816385064,0.9436073996418244
7.913046064552036,7.916057690836806,0.9447286620120492,0.8982064810613772
8.154667359218365,8.156968906452638,0.8652879666792808,0.8212748074155913
8.379674520401428,8.37989443678013,0.7574774028273586,0.7004521086768801
8.581965626148046,8.590420956066902,0.650265621434551,0.5587271183934112
8.790602171314571,8.799686354776364,0.4967895450680464,0.41513169379887344
9.002252314245128,9.00986568938691,0.3451186847451247,0.2728788110954279
9.21138607044314,9.221164305979064,0.198849152770596,0.132292431976411
9.430678354569073,9.433059398784213,0.0505898509578924,-0.0073934517010719545
9.644174339300593,9.645787029537047,-0.08731128322792554,-0.1458077869309191
9.857887553933397,9.859150283891458,-0.22414662831237667,-0.28324085187357056
10.065157472029908,10.072930226690692,-0.3530627093919629,-0.4200248852875004
10.286302421713737,10.28703743614544,-0.5010176031094942,-0.5562961274225477
10.501972461049226,10.50160834369532,-0.6346009453608711,-0.6918358025614009
10.710108674995807,10.716712799361591,-0.7554989486745555,-0.8265271629749801
10.925875766636235,10.932718925983064,-0.9004484356951534,-0.9597664680685444
11.142598384396004,11.149672997867777,-1.0367658100755779,-1.091457214883942
11.360779938694954,11.36749585214101,-1.1590960290290735,-1.2217061615839668
11.58430972978636,11.58641311158598,-1.2924690383997708,-1.3501061975536055
11.800298897498374,11.806589133034118,-1.4232077343964142,-1.4763344800355829
12.027912843891885,12.027676456833165,-1.5558761647464414,-1.6009623677361648
12.251040429139245,12.249271071100187,-1.6779498109921216,-1.7246853050829594
12.474346265600936,12.471941401881239,-1.7887654419460035,-1.8464575229369795
12.690872806566105,12.698298539508931,-1.8983490859587775,-1.9610147477540276
12.934574111441094,12.934341833515699,-2.0360281649562983,-2.054207737855472
13.174284716907197,13.175388460426865,-2.1376369113273856,-2.1327713383568905
13.407237057689807,13.411477263655474,-2.223786947184937,-2.2243299434627968
13.654731616903709,13.654076952045877,-2.330719439517829,-2.2973504354604284
13.897430366242348,13.903844148466792,-2.3880920563152235,-2.337929570551259
14.15508147636701,14.156467183276847,-2.39723963970658,-2.3396854052827547
14.402065537620409,14.403729765018939,-2.35420104477098,-2.289717771813987
14.632472422034025,14.634127383138495,-2.278610394224861,-2.1843611894248904
14.847650740115874,14.847422741773215,-2.1861514403052618,-2.046989094203965
15.056246979611958,15.0564179103317,-2.0526545499026208,-1.9030049891777463
15.268612427779074,15.266187440828414,-1.89360051936054,-1.7601473442181388
15.467827552259205,15.476592953891823,-1.7599195149507612,-1.6182275415080587
15.681721290297522,15.687572507144573,-1.6099548750225592,-1.4771626999513672
15.889738532647376,15.899103439103188,-1.4630558476287907,-1.336925853015303
16.11155654889179,16.111399442435772,-1.326795616705598,-1.1978508540403594
16.32403837171898,16.325376852247416,-1.1800349515603024,-1.061381570785296
16.537916701891323,16.5411117540539,-1.0363829344414484,-0.9277028847445632
16.747433564029244,16.756050105265242,-0.9089380074833159,-0.7927540550767167
16.969913519582374,16.968641183755064,-0.7682807831691065,-0.6541316862845263
17.17131760662593,17.180544555327618,-0.6362065349559063,-0.5144580943918179
17.383479320899156,17.39298315818032,-0.5098539303645201,-0.3756003118466078
17.60418227636463,17.606197480142875,-0.3811572701432632,-0.2379368091965041
17.82210424406495,17.820174744966128,-0.2437903077828264,-0.10146181967635286
18.032931472594566,18.034709587489058,-0.1173696248677838,0.034135043103046186
18.25048774875509,18.249647337522067,0.00622115686590649,0.1690924836379755
18.46184182615192,18.464967728927327,0.13550273006482744,0.30343822105046564
18.67968560591954,18.681297241583703,0.2649298235015516,0.4361519336131807
18.89899903483169,18.89835637147294,0.3858986850162773,0.5676701855877923
19.114662014224912,19.115730230030422,0.5164373138331704,0.6986677379468405
19.325634108945767,19.33334376831728,0.6854302355965115,0.8292667477469776
19.54254325410653,19.551229225656478,0.860083913236207,0.9594114876215538
19.771283101701762,19.769801308064693,0.9987466966651292,1.088399190270438
19.991389810722772,19.989202651609787,1.136517322411125,1.2159710150932683
20.20546259035693,20.20985706732037,1.2626485201396098,1.3413546761519954
20.428401222734536,20.43405131392683,1.37244220422625,1.4602874491152549
20.674024324293534,20.6729946044172,1.4668415993933819,1.5448603876925706
20.91229387734544,20.917357034399174,1.5474793335975028,1.60564397156468


==> results/sensor_fusion_path_following.csv <==
Actual X,Desired X,Actual Y,Desired Y
0.00987808390538122,-2.2351741790771484e-07,0.004376975279985725,-2.2351741790771484e-07
0.22095897595187325,0.22064367503053897,0.13428214686816992,0.123435902954582
0.4315985753172705,0.4402715771382453,0.2457876321872865,0.24925322616222664
0.6606062631549573,0.6617861683188729,0.3765569565623465,0.3717143163600926
0.880559985296605,0.8866850938140034,0.5018956958568942,0.4875658909320368
1.1187368390796106,1.1285342939465628,0.554836310496771,0.5614625122651151
1.377018957892918,1.379674958076498,0.6105846355106345,0.5882447858617262
1.6230674506354736,1.6259505241007637,0.6397174510004089,0.6364236089616075
1.8685734341378648,1.872548062286832,0.6946811192414314,0.6867187551603928
2.109578042833263,2.1194939108333863,0.7331899047845509,0.7374422741146263
2.3627483813559587,2.3673904544539583,0.7495650943674254,0.7843897076696476
2.61717734242943,2.6190420354617223,0.7838628363712373,0.8040836749535553
2.866705534444054,2.866815686553576,0.8617533541418101,0.8508531211039555
3.1054317798204307,3.110231773091917,0.9550523267194015,0.909327688608794
3.350589315173204,3.3567191440499204,1.0406053523276535,0.9583429197007745
3.596557121119925,3.602788287469792,1.0894245476267537,1.010400075478442
3.855009483161955,3.8545743680082585,1.0698015381096615,1.0229551677810935
4.106316962400208,4.107679292626427,1.0452359185935545,1.020247590017682
4.360074903561768,4.360795474965484,1.0343290984222886,1.0200104975824
4.609629511059971,4.6139117804735115,1.0519482141864092,1.0199997536838057
4.867231398320524,4.867028086339687,1.0499817570218584,1.0199997536838057
5.119339566182943,5.120144392205858,1.0404378485147592,1.0199997536838057
5.366025355154182,5.373260698060421,1.027288821131653,1.0199985173546449
5.621034353712346,5.626377003906868,1.003085739976435,1.0199964165934126
5.875121731596924,5.879493309458621,1.0017564088608697,1.0199843772433683
6.123612183442728,6.132609610085568,1.0235924739786941,1.0199368022030162
6.385814905074918,6.385725828067987,1.0310286319841817,1.0197414187986984
6.630445041232941,6.638840626817916,1.0396992735814508,1.0189294834871878
6.891403402549519,6.8919313367512745,1.045023744140588,1.0155741140224943
7.140237713229528,7.144731761492071,1.0252117306332258,1.00334796020366
7.388570774991705,7.397202121926588,1.0017030643118865,0.9852799734943656
7.648446442092871,7.646582644151716,0.9694618233349744,0.947401923212462
7.896799715807494,7.8953204528399255,0.930218614869176,0.9045915019363916
8.132793740341503,8.13635920466373,0.8684024628689639,0.8300394503982631
8.353459115974074,8.360435737156276,0.7720847458717993,0.7128509965215194
8.56619863218092,8.570817909713753,0.6472623774590653,0.5721271546470585
8.775012323435575,8.779512355706206,0.5059548058899523,0.4288986892021671
8.983902252536742,8.989003501714631,0.3578122037446913,0.2868391206101428
9.196896404266779,9.199666829076849,0.2133568605661537,0.1465226596731918
9.407840638909509,9.410933855321543,0.07262543274173547,0.007116625236565491
9.622048809629916,9.623003802937438,-0.07088960216153695,-0.1310643660270981
9.825784955031779,9.835746888568394,-0.1974846631966562,-0.26820730208286603
10.039227395750745,10.048912348030807,-0.33566267799238314,-0.40469285451702536
10.259401549260179,10.262411816052671,-0.4767997658914975,-0.5406554071331116
10.466591016891078,10.47634154021148,-0.6075049064769759,-0.6759396921549112
10.690658216371881,10.690804560725775,-0.7547461026643135,-0.8103770605956117
10.896612867594968,10.906092356577986,-0.880717738802862,-0.9434884353179134
11.120588629883008,11.122356233893388,-1.0152562894579311,-1.075008856108639
11.331030837299814,11.339492768738596,-1.1533950359235692,-1.205083673850167
11.550241366692722,11.557674655737074,-1.282202800666188,-1.3333961086737978
11.768234763998759,11.777086752553597,-1.4059899743926416,-1.4595922373119117
11.998835410358048,11.997513195171244,-1.5477080442086386,-1.5840106836656689
12.212434449670504,12.218419372750896,-1.6562420003607699,-1.7075749695486793
12.434671695591895,12.440265376741555,-1.7812786397369107,-1.8294410966873882
12.655125918474589,12.664696626971304,-1.9044259508215189,-1.9463798083180135
12.896976368953919,12.899451454167089,-2.018574478603473,-2.04097891516902
13.137011316823735,13.139945912411617,-2.117200638639797,-2.119064516999868
13.36719208871368,13.376446398873643,-2.1988629976852545,-2.2077971804347287
13.61420169245792,13.615386506707495,-2.2779168028616663,-2.290155242991229
13.864598058261823,13.863851522129233,-2.3079971729279718,-2.3372670433207183
14.109384611319392,14.115761901814228,-2.3506214151232107,-2.3393774224651094
14.366438435826176,14.36563950121298,-2.3664461415468208,-2.305678544433769
14.591889740774324,14.597391788982492,-2.2996003502755014,-2.204835006934021
14.803216877185426,14.812326404979613,-2.1908987780642253,-2.0713825959155443
15.01578613291687,15.020602403760572,-2.0837657181530984,-1.9275518098525528
15.228950794125002,15.229687092356592,-1.9250346467061017,-1.7848940106361342
15.435292542511375,15.439437147108444,-1.7784941419984344,-1.6432158463494193
15.646038936072076,15.649737983200552,-1.6411326643687691,-1.502356657475796
15.858375503860321,15.860611832538142,-1.4933974665593823,-1.3623565491783174
16.072186868683985,16.072145499407394,-1.3495177054841367,-1.2233559930328852
16.27629893015011,16.285143294539562,-1.2168201414362425,-1.0866129774353666
16.493082736323913,16.500116643440524,-1.075439974135483,-0.9529943888054616
16.713484733256212,16.714897109033434,-0.9254968059518002,-0.8190694280457149
16.927011356945723,16.927262868704812,-0.7907146440108391,-0.6813466441068233
17.137054851464413,17.13859761257492,-0.6638794109717939,-0.5420431220018399
17.341897495736074,17.35033240721901,-0.5331922556655658,-0.40334874406452736
17.558665231695365,17.562811352566367,-0.3667607024506345,-0.26579732354095115
17.772544133425075,17.776085748451944,-0.18558541713557966,-0.1294822874775512
17.984375732535415,17.989938035233944,-0.039116400441336255,0.005924455135745908
18.2036172393972,18.204232539661465,0.11617118999131933,0.14063042775845533
18.412387670614308,18.418855320457986,0.29431207660667946,0.2748126657260222
18.62686343117606,18.634367757183387,0.4626213573933928,0.40755990723380103
18.851163114547607,18.850743295112807,0.6364756751937788,0.5388969095612404
19.067850649025345,19.06748104794132,0.7868477237058578,0.6696355368362573
19.276876674811888,19.284459094417667,0.8505065824333916,0.7999749862240799
19.50620486640208,19.50168472658477,0.8819873452311736,0.9299013643320142
19.714589054292524,19.71948546517297,0.9564255517393712,1.0588605760825491
19.934795814645103,19.938097566792933,1.095674824410187,1.1864394549815218
20.162766027889763,20.15764772850094,1.2284832334714046,1.3123957888325732
20.381813075424763,20.380412736791104,1.3480650216060632,1.432560700444569
20.61833893681063,20.61544000902429,1.4680779737290273,1.5244879646632647
20.854935975638234,20.85582589290861,1.571305464074105,1.6004106261344189

